Classification of virtual string links up to cobordism

Cobordism of virtual string links on $n$ strands is a combinatorial generalization of link cobordism. There exists a bijection between virtual string links up to cobordisms and elements of the group $\mathbb{Z}^{n(n-1)}$. This paper also shows that virtual string links up to unwelded equivalence are classified by those groups. Finally, the related theory of welded string link cobordism is defined herein and shown to be trivial for string links with one component.

==> figure1.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{354.33070866bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.216)%
    \put(0,0){\includegraphics[width=\unitlength]{figure1.eps}}%
    \put(0.36000001,1.31999998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08000001\unitlength}\raggedright \end{minipage}}}%
    \put(0.13233992,0.10055425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    \put(0.52915126,0.10055425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
  \end{picture}%
\endgroup%


==> figure11.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure11.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450.70866142bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22012579)%
    \put(0,0){\includegraphics[width=\unitlength]{figure11.eps}}%
    \put(0.28301887,1.64779872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06289309\unitlength}\raggedright \end{minipage}}}%
    \put(0.25106708,1.2599473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    \put(0.56302567,1.2599473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
    \put(-0.50314466,3.1886793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06289309\unitlength}\raggedright \end{minipage}}}%
    \put(0.37567476,1.70135275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.4887705,1.70135275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.4887705,1.81306005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.9989294,1.81306004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.11202514,1.70135274){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.11202514,1.81306004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.6246036,2.04755369){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.00134896,2.04755369){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.75731007,1.62463891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.63152391,1.62463891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.29715319,-0.35681607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    \put(0.8391731,-0.3618366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
    \put(-0.00483052,-0.62129538){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.10826522,-0.62129538){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.62324494,-0.62091242){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.62324494,-0.50920512){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.75371341,-0.78803613){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.75371341,-0.67632882){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.15559738,-0.67594594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.26869312,-0.78765324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08261675\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.51700585,0.67449269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.51598701,0.60337045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(0.51699502,0.52386587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RM1}}}%
    \put(0.03984122,0.47687367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L1}}}%
    \put(0.06664634,0.76042288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L0}}}%
  \end{picture}%
\endgroup%


==> figure12.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure12.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{399.68503937bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53191489)%
    \put(0,0){\includegraphics[width=\unitlength]{figure12.eps}}%
    \put(0.31914893,1.85815602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07092199\unitlength}\raggedright \end{minipage}}}%
    \put(-0.56737579,3.59574455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07092199\unitlength}\raggedright \end{minipage}}}%
    \put(0.20444429,0.44544665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.31025988,0.47747187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.83097472,0.45368048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.90330323,0.47941372){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.07934636,0.11357229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.22119031,0.11357229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.78693702,0.11357229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.64696635,0.11357229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09316356\unitlength}\raggedright $+$\\ \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figure2.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{401.59923811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.51222286)%
    \put(0,0){\includegraphics[width=\unitlength]{figure2.eps}}%
    \put(0.29499782,1.82962793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07058395\unitlength}\raggedright \end{minipage}}}%
    \put(0.03658622,0.04444194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.17775412,0.04444194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.15883611,0.18560996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.7424257,0.16961094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.86743153,0.18560996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.86885455,0.04444194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.18436523,1.24369683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.04319734,0.75014708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.18667716,0.76590427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{_}}}%
  \end{picture}%
\endgroup%


==> figure3.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure3.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.54330709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35625)%
    \put(0,0){\includegraphics[width=\unitlength]{figure3.eps}}%
    \put(0.27772223,1.64102791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06250001\unitlength}\raggedright \end{minipage}}}%
    \put(-0.50352778,3.17227799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06250001\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figure4.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure4.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.4488189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72727273)%
    \put(0,0){\includegraphics[width=\unitlength]{figure4.eps}}%
    \put(0.51136363,2.97727274){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11363636\unitlength}\raggedright \end{minipage}}}%
    \put(-0.90909076,5.76136362){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11363636\unitlength}\raggedright \end{minipage}}}%
    \put(1.84982897,1.24563817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00647932\unitlength}\raggedright \end{minipage}}}%
    \put(0.8839728,0.48671165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.88213193,0.35820669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(0.88395322,0.21455643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RM1}}}%
    \put(0.02182314,0.12965005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L1}}}%
    \put(0.07025512,0.64197188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L0}}}%
  \end{picture}%
\endgroup%


==> figure5.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure5.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{352.90851447bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.53461803)%
    \put(0,0){\includegraphics[width=\unitlength]{figure5.eps}}%
    \put(0.35017731,2.09912976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0803224\unitlength}\raggedright \end{minipage}}}%
    \put(-0.65385262,4.06702851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0803224\unitlength}\raggedright \end{minipage}}}%
    \put(0.11152926,1.07213044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.19167197,0.92762454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.76038143,0.92762454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.84255612,1.07213044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.18189593,0.05714399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.18796754,0.20164989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.84613777,0.05714399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
    \put(0.69677449,0.20164989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{+}}}%
  \end{picture}%
\endgroup%


==> figure8.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure8.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{379.84251969bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6119403)%
    \put(0,0){\includegraphics[width=\unitlength]{figure8.eps}}%
    \put(0.3358209,1.95522386){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07462687\unitlength}\raggedright \end{minipage}}}%
    \put(1.94452335,1.52054102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    \put(2.31468318,1.52054102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
    \put(-0.59701493,3.78358217){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07462687\unitlength}\raggedright \end{minipage}}}%
    \put(0.44576333,2.01876932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.57995902,2.01876932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.57995902,2.15131753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.18529683,2.15131752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.31949252,2.0187693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.31949252,2.15131752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.74113412,2.42955998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.00160064,2.42955998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.89859926,1.92774319){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.74934553,1.92774319){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(-0.00573174,-0.73720865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.12846396,-0.73720865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.73952198,-0.73675436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.73952198,-0.60420617){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.23078483,-0.2723301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(1.36498053,-0.4048783){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(2.52174898,0.44292601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(2.52054005,0.35853469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(2.52173612,0.26419716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RM1}}}%
    \put(1.95556116,0.2084377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L1}}}%
    \put(1.98736725,0.54488787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L0}}}%
    \put(-0.98230039,-0.33893124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.69122793,-0.33893124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.40015545,-0.33893124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(-0.83389497,-0.33893124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(-0.54282255,-0.33893124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(-0.25175,-0.33893124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.16606112,-0.05527072){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.00417944,0.54615929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.14458851,0.54615929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.38711325,0.54615929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.51124482,0.54615929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.78248961,0.54615929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.90853866,0.54615929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.00417944,0.1999233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.14458851,0.1999233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.38711325,0.1999233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.51124482,0.1999233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.78248961,0.1999233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.90853866,0.1999233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09803032\unitlength}\raggedright $-$\\ \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figure9.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure9.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{527.24409449bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47849462)%
    \put(0,0){\includegraphics[width=\unitlength]{figure9.eps}}%
    \put(0.24193549,1.40860211){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05376345\unitlength}\raggedright \end{minipage}}}%
    \put(-0.43010753,2.72580648){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05376345\unitlength}\raggedright \end{minipage}}}%
    \put(0.01044708,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.0998752,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.93374897,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.84109824,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.29292565,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.36414588,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.28065261,0.3375259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.34693171,0.32777218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.6573397,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.56468897,0.42820999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.65991746,0.32452094){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.59688961,0.32045687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.01044708,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.09892845,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.31113354,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.31099907,0.07249608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.34086242,0.04453447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.35273532,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.6573397,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.65991746,0.04735252){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $-$\\ \end{minipage}}}%
    \put(0.59688961,0.04328846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.56019487,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.93374896,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
    \put(0.84034802,0.15104158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07062399\unitlength}\raggedright $+$\\ \end{minipage}}}%
  \end{picture}%
\endgroup%

